LCLS in - photon out: fluorescence measurement of neon using soft x-rays

We measured the fluorescence photon yield of neon upon soft x-ray ionization (~1200 eV) from the x-ray free electron laser at Linac Coherent Light Source, and demonstrated the usage of a grazing incidence spectrometer with a variable linespacing grating to perform x-ray fluorescence spectroscopy on a gas phase system. Our measurements also allowed us to estimate the focal size of the beam from the theoretical description developed, in terms of the rate equation approximation accounting for photoionization shake-off of neutral neon and double Auger decay of single core holes.

==> readme.txt <==
================================== readme.txt ==================================

ARTICLE INFORMATION

Journal:        Journal of Physics B

All Authors:    Razib Obaid, Christian Buth, Georgi L. Dakovski, Randolf Beerwerth, Michael Holmes, Jeff Aldrich, Ming-Fu Lin, Michael Minitti, Timur Osipov, William Schlotter, Lorenz S. Cederbaum, Stephan Fritzsche, and Nora Berrah


Title:          LCLS in – photon out: fluorescence measurement of neon using soft x-rays




DEPOSIT INFORMATION

Description:

readme.txt --- the present file

Supplementary_Data_neon_expt_photon_yields.pdf/.nb --- contains the calculation using both rate equations and modified rate equations

Total No. of Files: 3


File Names:
        readme.txt, Supplementary_Data_neon_expt_photon_yields.pdf, Supplementary_Data_neon_expt_photon_yields.nb

File Types:
        .nb     Mathematica 11 Notebook
        .pdf    Portable Document File


Contact Details:

Mr. Razib Obaid
Department of Physics
University of Connecticut
2152 Hillside Rd, U-3046
Storrs, CT 06269-3046
USA
	

Dr. Christian Buth
Theoretische Chemie
Physikalisch-Chemisches Institut
Ruprecht-Karls-Universität Heidelberg
Im Neuenheimer Feld 229
69120 Heidelberg
Germany

Phone:  +49-6221-545262
Fax:    +49-6221-545221
Email:  christian.buth@web.de
WWW:    http://www.christianbuth.name

================================================================================
